Using Deep Neural Networks to Predict and Improve the Performance of Polar Codes

Polar codes can theoretically achieve very competitive Frame Error Rates. In practice, their performance may depend on the chosen decoding procedure, as well as other parameters of the communication system they are deployed upon. As a consequence, designing efficient polar codes for a specific context can quickly become challenging. In this paper, we introduce a methodology that consists in training deep neural networks to predict the frame error rate of polar codes based on their frozen bit construction sequence. We introduce an algorithm based on Projected Gradient Descent that leverages the gradient of the neural network function to generate promising frozen bit sequences. We showcase on generated datasets the ability of the proposed methodology to produce codes more efficient than those used to train the neural networks, even when the latter are selected among the most efficient ones.

==> figures/depth.csv <==
depth, avgl, worstl, conf_avgl, conf_worstl, avgs, worsts, conf_avgs, conf_worsts
2, 1.0589812, 1.3353808, 0.0006354800964258995, 0.014616203628450194, 1.0277019, 1.2864083, 0.00035190953650788534, 0.019968695802562976, 
3, 1.0532186, 1.3113447, 0.00030445087163766125, 0.016171749204711424, 1.0276177, 1.238578, 0.0005518259401035923, 0.027916060581512483, 
4, 1.0532703, 1.3127459, 0.00026059759189320903, 0.02108446553173708, 1.0271705, 1.2678932, 0.0005317121305666964, 0.029200301184111443, 
5, 1.0546684, 1.3330164, 0.00044960108030485396, 0.021684102144702854, 1.0270808, 1.2267143, 0.0006608094471493445, 0.020514325868061404, 
6, 1.0548536, 1.3292668, 0.0005412666383594359, 0.020475969443669462, 1.0274289, 1.3213239, 0.0010206663839364217, 0.047275082726995085, 
7, 1.0547397, 1.3144838, 0.0005715264099291176, 0.017341333837768445, 1.0267265, 1.4228309, 0.0008902858273962157, 0.14333705284081977, 
8, 1.0555798, 1.3457614, 0.0007687065890568589, 0.026038108154353107, 1.0275131, 1.3928652, 0.0010624819173033326, 0.12131713110326758, 
9, 1.0553846, 1.3166027, 0.00032103615912420423, 0.01686905015905273, 1.0263283, 1.3290782, 0.0005188048341384672, 0.053008375321285585, 
10, 1.0557603, 1.3193942, 0.0009340744382541677, 0.02616165823337962, 1.0285705, 1.5641191, 0.0018083524704183493, 0.19607333121555803, 


==> figures/epochs_large.csv <==
epoch, avg, worst, conf_avg, conf_worst
10, 1.0669777, 1.4121805, 0.00259786472688458, 0.037131251574606686 
30, 1.0569448, 1.3387927, 0.000573119807999502, 0.02176898408989287
50, 1.0552638, 1.3260179, 0.0006892571189527065, 0.018121238949395685
100, 1.0548551, 1.3082368, 0.0005556920391530981, 0.01332408832169829
150, 1.0550047, 1.3186351, 0.00032637245164303565, 0.014065254876244156
200, 1.0551859, 1.32907, 0.0005925520056688125, 0.021523022248552175


==> figures/epochs_small.csv <==
epoch, avg, worst, conf_avg, conf_worst
2, 1.0365812, 1.4919184, 0.0026796070652802964, 0.05875876806480838
6, 1.0299593, 1.3788673, 0.0015567970319571372, 0.042414368771156244
10, 1.0282921, 1.296196, 0.001271968774938827, 0.05047312465183585
20, 1.0274795, 1.3845503, 0.0007842693324708369, 0.18232216978387786
30, 1.0266366, 1.3151562, 0.0003369062466074121, 0.08663038118848648
40, 1.0265496, 1.383344, 0.00018136842893294117, 0.1815959929901767

==> figures/fer/large_best.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     4072 |    57665 |     1001 | 2.77e-02 | 2.46e-01 ||    1.393 | 00h00'01
      -1.91 |     1.10 ||     5560 |    53371 |     1000 | 1.87e-02 | 1.80e-01 ||    1.560 | 00h00'01
      -1.81 |     1.20 ||     8247 |    50113 |     1000 | 1.19e-02 | 1.21e-01 ||    1.618 | 00h00'02
      -1.71 |     1.30 ||    12758 |    48164 |     1001 | 7.37e-03 | 7.85e-02 ||    1.808 | 00h00'03
      -1.61 |     1.40 ||    19048 |    42902 |     1000 | 4.40e-03 | 5.25e-02 ||    1.619 | 00h00'06
      -1.51 |     1.50 ||    34080 |    40498 |     1000 | 2.32e-03 | 2.93e-02 ||    1.595 | 00h00'10
      -1.41 |     1.60 ||    55304 |    37465 |     1000 | 1.32e-03 | 1.81e-02 ||    1.617 | 00h00'17
      -1.31 |     1.70 ||   101853 |    33582 |     1000 | 6.44e-04 | 9.82e-03 ||    1.650 | 00h00'31
      -1.21 |     1.80 ||   203252 |    30196 |     1000 | 2.90e-04 | 4.92e-03 ||    1.630 | 00h01'03
      -1.11 |     1.90 ||   346037 |    26933 |     1000 | 1.52e-04 | 2.89e-03 ||    1.653 | 00h01'47
      -1.01 |     2.00 ||   622615 |    22946 |     1000 | 7.20e-05 | 1.61e-03 ||    1.631 | 00h03'15
      -0.91 |     2.10 ||   103704 |     1939 |      100 | 3.65e-05 | 9.64e-04 ||    1.631 | 00h00'32
      -0.81 |     2.20 ||   212065 |     1596 |      100 | 1.47e-05 | 4.72e-04 ||    1.630 | 00h01'06
      -0.71 |     2.30 ||   347661 |     1228 |      100 | 6.90e-06 | 2.88e-04 ||    1.646 | 00h01'48
      -0.61 |     2.40 ||   464095 |      903 |      100 | 3.80e-06 | 2.15e-04 ||    1.844 | 00h02'08
      -0.51 |     2.50 ||   844861 |      890 |      100 | 2.06e-06 | 1.18e-04 ||    1.893 | 00h03'48
      -0.41 |     2.60 ||  1120293 |      864 |      100 | 1.51e-06 | 8.93e-05 ||    2.096 | 00h04'33
      -0.31 |     2.70 ||  1739130 |      843 |      100 | 1.10e-06 | 5.75e-05 ||    2.061 | 00h06'12
      -0.21 |     2.80 ||  2699905 |      886 |      100 | 6.41e-07 | 3.70e-05 ||    1.530 | 00h15'03
      -0.11 |     2.90 ||  3727771 |      872 |      100 | 4.57e-07 | 2.68e-05 ||    2.009 | 00h15'49
      -0.01 |     3.00 ||  4648656 |      817 |      100 | 3.43e-07 | 2.15e-05 ||    4.245 | 00h09'20
       0.09 |     3.10 ||  6398050 |      806 |      100 | 2.46e-07 | 1.56e-05 ||    4.698 | 00h11'37
       0.19 |     3.20 ||  4970942 |      323 |       42 | 1.27e-07 | 8.45e-06 ||    7.264 | 00h05'50

==> figures/fer/large_ga.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     6357 |    37862 |     1003 | 1.16e-02 | 1.58e-01 ||    4.989 | 00h00'00
      -1.91 |     1.10 ||     9275 |    34434 |     1002 | 7.25e-03 | 1.08e-01 ||    8.839 | 00h00'00
      -1.81 |     1.20 ||    13714 |    29081 |     1000 | 4.14e-03 | 7.29e-02 ||    8.872 | 00h00'00
      -1.71 |     1.30 ||    18420 |    23149 |     1004 | 2.45e-03 | 5.45e-02 ||    8.911 | 00h00'01
      -1.61 |     1.40 ||    26772 |    21451 |     1002 | 1.56e-03 | 3.74e-02 ||    8.903 | 00h00'01
      -1.51 |     1.50 ||    42324 |    16931 |     1001 | 7.81e-04 | 2.37e-02 ||    7.761 | 00h00'02
      -1.41 |     1.60 ||    56452 |    14018 |     1000 | 4.85e-04 | 1.77e-02 ||    5.426 | 00h00'05
      -1.31 |     1.70 ||     8838 |     1204 |      100 | 2.66e-04 | 1.13e-02 ||    5.349 | 00h00'00
      -1.21 |     1.80 ||    10560 |      987 |      100 | 1.83e-04 | 9.47e-03 ||    5.077 | 00h00'01
      -1.11 |     1.90 ||    14572 |      913 |      100 | 1.22e-04 | 6.86e-03 ||    5.108 | 00h00'01
      -1.01 |     2.00 ||    20452 |      923 |      100 | 8.81e-05 | 4.89e-03 ||    5.203 | 00h00'02
      -0.91 |     2.10 ||    27499 |      913 |      100 | 6.48e-05 | 3.64e-03 ||    5.212 | 00h00'02
      -0.81 |     2.20 ||    39868 |      820 |      100 | 4.02e-05 | 2.51e-03 ||    5.197 | 00h00'03
      -0.71 |     2.30 ||    53796 |      825 |      100 | 3.00e-05 | 1.86e-03 ||    5.135 | 00h00'05
      -0.61 |     2.40 ||    88718 |      849 |      100 | 1.87e-05 | 1.13e-03 ||    5.232 | 00h00'08
      -0.51 |     2.50 ||   118037 |      797 |      100 | 1.32e-05 | 8.47e-04 ||    5.260 | 00h00'11
      -0.41 |     2.60 ||   159740 |      812 |      100 | 9.93e-06 | 6.26e-04 ||    8.837 | 00h00'09
      -0.31 |     2.70 ||   239516 |      848 |      100 | 6.91e-06 | 4.18e-04 ||    8.806 | 00h00'13
      -0.21 |     2.80 ||   281095 |      845 |      100 | 5.87e-06 | 3.56e-04 ||    8.842 | 00h00'16
      -0.11 |     2.90 ||   448600 |      805 |      100 | 3.50e-06 | 2.23e-04 ||    8.170 | 00h00'28
      -0.01 |     3.00 ||   653699 |      834 |      100 | 2.49e-06 | 1.53e-04 ||    8.010 | 00h00'41
       0.09 |     3.10 ||   759222 |      830 |      100 | 2.14e-06 | 1.32e-04 ||    8.196 | 00h00'47
       0.19 |     3.20 ||  1471009 |      831 |      100 | 1.10e-06 | 6.80e-05 ||    8.106 | 00h01'32
       0.29 |     3.30 ||  2028822 |      787 |      100 | 7.58e-07 | 4.93e-05 ||    8.054 | 00h02'08
       0.39 |     3.40 ||  2483680 |      815 |      100 | 6.41e-07 | 4.03e-05 ||    7.984 | 00h02'39
       0.49 |     3.50 ||  4282125 |      799 |      100 | 3.64e-07 | 2.34e-05 ||    7.844 | 00h04'39
       0.59 |     3.60 ||  6592636 |      811 |      100 | 2.40e-07 | 1.52e-05 ||    6.188 | 00h09'05


==> figures/fer/large_nn.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||      399 |     7618 |      111 | 3.73e-02 | 2.78e-01 ||    0.290 | 00h00'00
      -1.91 |     1.10 ||      548 |     7740 |      115 | 2.76e-02 | 2.10e-01 ||    0.648 | 00h00'00
      -1.81 |     1.20 ||      804 |     5902 |      103 | 1.43e-02 | 1.28e-01 ||    0.918 | 00h00'00
      -1.71 |     1.30 ||     1194 |     6562 |      104 | 1.07e-02 | 8.71e-02 ||    1.280 | 00h00'00
      -1.61 |     1.40 ||     2098 |     7096 |      117 | 6.61e-03 | 5.58e-02 ||    1.990 | 00h00'00
      -1.51 |     1.50 ||     2865 |     5811 |      100 | 3.96e-03 | 3.49e-02 ||    2.455 | 00h00'00
      -1.41 |     1.60 ||     6303 |     4896 |      101 | 1.52e-03 | 1.60e-02 ||    3.857 | 00h00'00
      -1.31 |     1.70 ||     9132 |     4404 |      100 | 9.42e-04 | 1.10e-02 ||    4.499 | 00h00'01
      -1.21 |     1.80 ||    19876 |     4425 |      100 | 4.35e-04 | 5.03e-03 ||    5.572 | 00h00'01
      -1.11 |     1.90 ||    42994 |     3745 |      100 | 1.70e-04 | 2.33e-03 ||    6.400 | 00h00'03
      -1.01 |     2.00 ||    72597 |     3225 |      100 | 8.68e-05 | 1.38e-03 ||    6.729 | 00h00'05
      -0.91 |     2.10 ||   166673 |     3005 |      100 | 3.52e-05 | 6.00e-04 ||    7.007 | 00h00'12
      -0.81 |     2.20 ||   358493 |     2920 |      100 | 1.59e-05 | 2.79e-04 ||    7.073 | 00h00'25
      -0.71 |     2.30 ||   804037 |     2668 |      100 | 6.48e-06 | 1.24e-04 ||    7.082 | 00h00'58
      -0.61 |     2.40 ||  1629670 |     1947 |      100 | 2.33e-06 | 6.14e-05 ||    7.034 | 00h01'58
      -0.51 |     2.50 ||  2865939 |     1423 |      100 | 9.70e-07 | 3.49e-05 ||    6.978 | 00h03'30
      -0.41 |     2.60 ||  4300759 |     1011 |      100 | 4.59e-07 | 2.33e-05 ||    7.019 | 00h05'13
      -0.31 |     2.70 ||  9866638 |      945 |      100 | 1.87e-07 | 1.01e-05 ||   11.932 | 00h07'03


==> figures/fer/large_rm.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||      373 |     6376 |      104 | 3.34e-02 | 2.79e-01 ||    0.266 | 00h00'00
      -1.91 |     1.10 ||      577 |     6042 |      113 | 2.05e-02 | 1.96e-01 ||    0.602 | 00h00'00
      -1.81 |     1.20 ||     1116 |     5578 |      103 | 9.76e-03 | 9.23e-02 ||    0.964 | 00h00'00
      -1.71 |     1.30 ||     1286 |     5239 |      107 | 7.96e-03 | 8.32e-02 ||    1.083 | 00h00'00
      -1.61 |     1.40 ||     2128 |     4634 |      102 | 4.25e-03 | 4.79e-02 ||    1.479 | 00h00'00
      -1.51 |     1.50 ||     4269 |     4640 |      100 | 2.12e-03 | 2.34e-02 ||    2.072 | 00h00'01
      -1.41 |     1.60 ||     6116 |     4458 |      101 | 1.42e-03 | 1.65e-02 ||    2.344 | 00h00'01
      -1.31 |     1.70 ||    13901 |     3938 |      100 | 5.53e-04 | 7.19e-03 ||    2.889 | 00h00'02
      -1.21 |     1.80 ||    28108 |     4086 |      101 | 2.84e-04 | 3.59e-03 ||    3.154 | 00h00'04
      -1.11 |     1.90 ||    53489 |     3644 |      100 | 1.33e-04 | 1.87e-03 ||    3.496 | 00h00'07
      -1.01 |     2.00 ||   117615 |     3051 |      100 | 5.07e-05 | 8.50e-04 ||    3.354 | 00h00'17
      -0.91 |     2.10 ||   332526 |     2604 |      100 | 1.53e-05 | 3.01e-04 ||    3.323 | 00h00'51
      -0.81 |     2.20 ||   815775 |     2610 |      100 | 6.25e-06 | 1.23e-04 ||    3.353 | 00h02'04
      -0.71 |     2.30 ||  2147498 |     2586 |      100 | 2.35e-06 | 4.66e-05 ||    3.412 | 00h05'22
      -0.61 |     2.40 ||  5544141 |     2434 |      100 | 8.57e-07 | 1.80e-05 ||    6.610 | 00h07'09
      -0.51 |     2.50 ||  3903932 |      641 |       27 | 3.21e-07 | 6.92e-06 ||    6.852 | 00h04'51  x


==> figures/fer/large_worst.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     3356 |    29077 |     1000 | 1.69e-02 | 2.98e-01 ||    1.728 | 00h00'00
      -1.91 |     1.10 ||     4449 |    26132 |     1000 | 1.15e-02 | 2.25e-01 ||    1.823 | 00h00'01
      -1.81 |     1.20 ||     5330 |    20846 |     1001 | 7.64e-03 | 1.88e-01 ||    1.910 | 00h00'01
      -1.71 |     1.30 ||     7305 |    19209 |     1000 | 5.14e-03 | 1.37e-01 ||    2.031 | 00h00'01
      -1.61 |     1.40 ||     9542 |    15374 |     1000 | 3.15e-03 | 1.05e-01 ||    2.053 | 00h00'02
      -1.51 |     1.50 ||    12804 |    14441 |     1001 | 2.20e-03 | 7.82e-02 ||    2.059 | 00h00'03
      -1.41 |     1.60 ||    16202 |    12703 |     1000 | 1.53e-03 | 6.17e-02 ||    2.201 | 00h00'03
      -1.31 |     1.70 ||    22714 |    11734 |     1000 | 1.01e-03 | 4.40e-02 ||    1.884 | 00h00'06
      -1.21 |     1.80 ||    31173 |    10644 |     1000 | 6.67e-04 | 3.21e-02 ||    1.785 | 00h00'08
      -1.11 |     1.90 ||    38514 |    10107 |     1000 | 5.13e-04 | 2.60e-02 ||    1.795 | 00h00'10
      -1.01 |     2.00 ||    54026 |     9799 |     1001 | 3.54e-04 | 1.85e-02 ||    1.749 | 00h00'15
      -0.91 |     2.10 ||    72943 |     9397 |     1000 | 2.52e-04 | 1.37e-02 ||    1.827 | 00h00'20
      -0.81 |     2.20 ||    99231 |     9379 |     1000 | 1.85e-04 | 1.01e-02 ||    1.773 | 00h00'28
      -0.71 |     2.30 ||   142590 |     8972 |     1000 | 1.23e-04 | 7.01e-03 ||    1.782 | 00h00'40
      -0.61 |     2.40 ||   184356 |     8805 |     1000 | 9.33e-05 | 5.42e-03 ||    1.814 | 00h00'52
      -0.51 |     2.50 ||   264943 |     8876 |     1000 | 6.54e-05 | 3.77e-03 ||    1.840 | 00h01'13
      -0.41 |     2.60 ||   382403 |     8700 |     1000 | 4.44e-05 | 2.62e-03 ||    1.811 | 00h01'48
      -0.31 |     2.70 ||   559553 |     8472 |     1000 | 2.96e-05 | 1.79e-03 ||    1.807 | 00h02'38
      -0.21 |     2.80 ||    79025 |      790 |      100 | 1.95e-05 | 1.27e-03 ||    1.548 | 00h00'26
      -0.11 |     2.90 ||   113128 |      852 |      100 | 1.47e-05 | 8.84e-04 ||    1.555 | 00h00'37
      -0.01 |     3.00 ||   164778 |      799 |      100 | 9.47e-06 | 6.07e-04 ||    1.546 | 00h00'54
       0.09 |     3.10 ||   230344 |      812 |      100 | 6.89e-06 | 4.34e-04 ||    1.554 | 00h01'15
       0.19 |     3.20 ||   376208 |      782 |      100 | 4.06e-06 | 2.66e-04 ||    0.775 | 00h04'08
       0.29 |     3.30 ||   534123 |      811 |      100 | 2.97e-06 | 1.87e-04 ||    1.644 | 00h02'46
       0.39 |     3.40 ||   874579 |      802 |      100 | 1.79e-06 | 1.14e-04 ||    2.236 | 00h03'20
       0.49 |     3.50 ||  1230739 |      791 |      100 | 1.26e-06 | 8.13e-05 ||    1.929 | 00h05'26
       0.59 |     3.60 ||  1737861 |      802 |      100 | 9.01e-07 | 5.75e-05 ||    1.607 | 00h09'13
       0.69 |     3.70 ||  3126021 |      811 |      100 | 5.07e-07 | 3.20e-05 ||    1.829 | 00h14'35
       0.79 |     3.80 ||  4335471 |      800 |      100 | 3.60e-07 | 2.31e-05 ||    2.065 | 00h17'54
       0.89 |     3.90 ||  8975406 |      876 |      100 | 1.91e-07 | 1.11e-05 ||    2.038 | 00h37'35

==> figures/fer/small_best.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     3543 |    18100 |     1001 | 3.99e-02 | 2.83e-01 ||    2.380 | 00h00'00
      -1.91 |     1.10 ||     3851 |    18328 |     1000 | 3.72e-02 | 2.60e-01 ||    3.837 | 00h00'00
      -1.81 |     1.20 ||     4368 |    17205 |     1001 | 3.08e-02 | 2.29e-01 ||    4.094 | 00h00'00
      -1.71 |     1.30 ||     5465 |    17335 |     1000 | 2.48e-02 | 1.83e-01 ||    4.556 | 00h00'00
      -1.61 |     1.40 ||     6551 |    16645 |     1000 | 1.99e-02 | 1.53e-01 ||    4.942 | 00h00'00
      -1.51 |     1.50 ||     8529 |    16523 |     1000 | 1.51e-02 | 1.17e-01 ||    5.476 | 00h00'00
      -1.41 |     1.60 ||    10664 |    15838 |     1000 | 1.16e-02 | 9.38e-02 ||    5.891 | 00h00'00
      -1.31 |     1.70 ||    14033 |    15006 |     1000 | 8.35e-03 | 7.13e-02 ||    7.017 | 00h00'00
      -1.21 |     1.80 ||    19083 |    14974 |     1000 | 6.13e-03 | 5.24e-02 ||    7.571 | 00h00'00
      -1.11 |     1.90 ||    24596 |    14032 |     1000 | 4.46e-03 | 4.07e-02 ||    7.381 | 00h00'00
      -1.01 |     2.00 ||    32354 |    13893 |     1000 | 3.35e-03 | 3.09e-02 ||    8.363 | 00h00'00
      -0.91 |     2.10 ||    44087 |    13676 |     1000 | 2.42e-03 | 2.27e-02 ||    8.389 | 00h00'00
      -0.81 |     2.20 ||    61874 |    13655 |     1000 | 1.72e-03 | 1.62e-02 ||    8.997 | 00h00'00
      -0.71 |     2.30 ||    82946 |    13039 |     1000 | 1.23e-03 | 1.21e-02 ||    9.102 | 00h00'01
      -0.61 |     2.40 ||   127774 |    13228 |     1000 | 8.09e-04 | 7.83e-03 ||    9.351 | 00h00'01
      -0.51 |     2.50 ||   184822 |    12505 |     1000 | 5.29e-04 | 5.41e-03 ||   10.522 | 00h00'02
      -0.41 |     2.60 ||   272161 |    12158 |     1000 | 3.49e-04 | 3.67e-03 ||   10.225 | 00h00'03
      -0.31 |     2.70 ||   412676 |    11716 |     1000 | 2.22e-04 | 2.42e-03 ||   10.640 | 00h00'04
      -0.21 |     2.80 ||   629238 |    11303 |     1000 | 1.40e-04 | 1.59e-03 ||   11.300 | 00h00'07
      -0.11 |     2.90 ||   960252 |    10943 |     1000 | 8.90e-05 | 1.04e-03 ||   10.725 | 00h00'11
      -0.01 |     3.00 ||  1456403 |    10467 |     1000 | 5.61e-05 | 6.87e-04 ||   10.738 | 00h00'17
       0.09 |     3.10 ||  2238262 |    10339 |     1000 | 3.61e-05 | 4.47e-04 ||   10.541 | 00h00'27
       0.19 |     3.20 ||   406378 |      963 |      100 | 1.85e-05 | 2.46e-04 ||   10.454 | 00h00'04
       0.29 |     3.30 ||   539019 |      999 |      100 | 1.45e-05 | 1.86e-04 ||   10.904 | 00h00'06
       0.39 |     3.40 ||   982655 |      980 |      100 | 7.79e-06 | 1.02e-04 ||   11.251 | 00h00'11
       0.49 |     3.50 ||  1452553 |      897 |      100 | 4.82e-06 | 6.88e-05 ||    9.929 | 00h00'18
       0.59 |     3.60 ||  2414332 |      856 |      100 | 2.77e-06 | 4.14e-05 ||   10.255 | 00h00'30
       0.69 |     3.70 ||  3635267 |      827 |      100 | 1.78e-06 | 2.75e-05 ||   10.497 | 00h00'44
       0.79 |     3.80 ||  6527510 |      856 |      100 | 1.02e-06 | 1.53e-05 ||   10.685 | 00h01'18
       0.89 |     3.90 || 11007053 |      765 |      100 | 5.43e-07 | 9.09e-06 ||   10.787 | 00h02'10


==> figures/fer/small_ga.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     3775 |    15722 |     1004 | 3.25e-02 | 2.66e-01 ||    3.397 | 00h00'00
      -1.91 |     1.10 ||     4397 |    14870 |     1003 | 2.64e-02 | 2.28e-01 ||   14.044 | 00h00'00
      -1.81 |     1.20 ||     5409 |    14595 |     1001 | 2.11e-02 | 1.85e-01 ||   15.740 | 00h00'00
      -1.71 |     1.30 ||     5875 |    14049 |     1001 | 1.87e-02 | 1.70e-01 ||   14.561 | 00h00'00
      -1.61 |     1.40 ||     7663 |    13795 |     1000 | 1.41e-02 | 1.30e-01 ||   14.364 | 00h00'00
      -1.51 |     1.50 ||     9137 |    13277 |     1000 | 1.14e-02 | 1.09e-01 ||   16.238 | 00h00'00
      -1.41 |     1.60 ||    12052 |    12367 |     1001 | 8.02e-03 | 8.31e-02 ||   14.840 | 00h00'00
      -1.31 |     1.70 ||    15602 |    12223 |     1001 | 6.12e-03 | 6.42e-02 ||   17.654 | 00h00'00
      -1.21 |     1.80 ||    19336 |    11193 |     1000 | 4.52e-03 | 5.17e-02 ||   16.621 | 00h00'00
      -1.11 |     1.90 ||    24900 |    10996 |     1000 | 3.45e-03 | 4.02e-02 ||   17.875 | 00h00'00
      -1.01 |     2.00 ||    31799 |    10346 |     1000 | 2.54e-03 | 3.14e-02 ||   18.533 | 00h00'00
      -0.91 |     2.10 ||    42676 |     9802 |     1000 | 1.79e-03 | 2.34e-02 ||   19.878 | 00h00'00
      -0.81 |     2.20 ||    54968 |     9750 |     1005 | 1.39e-03 | 1.83e-02 ||   19.008 | 00h00'00
      -0.71 |     2.30 ||    72461 |     9111 |     1000 | 9.82e-04 | 1.38e-02 ||   18.735 | 00h00'00
      -0.61 |     2.40 ||    97491 |     8453 |     1000 | 6.77e-04 | 1.03e-02 ||   19.745 | 00h00'00
      -0.51 |     2.50 ||   130048 |     8000 |     1000 | 4.81e-04 | 7.69e-03 ||   19.286 | 00h00'00
      -0.41 |     2.60 ||   166750 |     7462 |     1000 | 3.50e-04 | 6.00e-03 ||   20.990 | 00h00'01
      -0.31 |     2.70 ||   224222 |     7501 |     1000 | 2.61e-04 | 4.46e-03 ||   21.367 | 00h00'01
      -0.21 |     2.80 ||   321578 |     6784 |     1000 | 1.65e-04 | 3.11e-03 ||   25.962 | 00h00'01
      -0.11 |     2.90 ||   433712 |     6760 |     1000 | 1.22e-04 | 2.31e-03 ||   31.440 | 00h00'01
      -0.01 |     3.00 ||   553869 |     6174 |     1000 | 8.71e-05 | 1.81e-03 ||   23.715 | 00h00'02
       0.09 |     3.10 ||   704799 |     5816 |     1000 | 6.45e-05 | 1.42e-03 ||   21.219 | 00h00'04
       0.19 |     3.20 ||   928652 |     5415 |     1000 | 4.56e-05 | 1.08e-03 ||   20.512 | 00h00'05
       0.29 |     3.30 ||  1240225 |     5346 |     1000 | 3.37e-05 | 8.06e-04 ||   20.359 | 00h00'07
       0.39 |     3.40 ||  1593086 |     4994 |     1000 | 2.45e-05 | 6.28e-04 ||   21.040 | 00h00'09
       0.49 |     3.50 ||   201476 |      477 |      100 | 1.85e-05 | 4.96e-04 ||   30.929 | 00h00'00
       0.59 |     3.60 ||   302879 |      486 |      100 | 1.25e-05 | 3.30e-04 ||   31.919 | 00h00'01
       0.69 |     3.70 ||   344113 |      446 |      100 | 1.01e-05 | 2.91e-04 ||   31.480 | 00h00'01
       0.79 |     3.80 ||   434113 |      484 |      100 | 8.71e-06 | 2.30e-04 ||   31.826 | 00h00'01
       0.89 |     3.90 ||   638112 |      432 |      100 | 5.29e-06 | 1.57e-04 ||   31.555 | 00h00'02
       0.99 |     4.00 ||   710841 |      419 |      100 | 4.61e-06 | 1.41e-04 ||   31.723 | 00h00'02
       1.09 |     4.10 ||   898901 |      373 |      100 | 3.24e-06 | 1.11e-04 ||   31.738 | 00h00'03
       1.19 |     4.20 ||  1188779 |      419 |      100 | 2.75e-06 | 8.41e-05 ||   15.382 | 00h00'09
       1.29 |     4.30 ||  1565746 |      399 |      100 | 1.99e-06 | 6.39e-05 ||   15.384 | 00h00'13
       1.39 |     4.40 ||  2051725 |      392 |      100 | 1.49e-06 | 4.87e-05 ||   15.182 | 00h00'17
       1.49 |     4.50 ||  2957268 |      455 |      100 | 1.20e-06 | 3.38e-05 ||   14.059 | 00h00'26
       1.59 |     4.60 ||  4505990 |      424 |      100 | 7.35e-07 | 2.22e-05 ||   13.930 | 00h00'41
       1.69 |     4.70 ||  4366299 |      407 |      100 | 7.28e-07 | 2.01e-05 ||   13.782 | 00h00'40
       1.79 |     4.80 ||  6902607 |      354 |      100 | 4.01e-07 | 1.45e-05 ||   13.913 | 00h01'03
       1.89 |     4.90 ||  8759384 |      384 |      100 | 3.42e-07 | 1.14e-05 ||   14.171 | 00h01'19
       1.99 |     5.00 || 14376721 |      421 |      100 | 2.29e-07 | 6.96e-06 ||   14.272 | 00h02'08


==> figures/fer/small_nn.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     3874 |    18648 |     1002 | 3.76e-02 | 2.59e-01 ||    2.501 | 00h00'00
      -1.91 |     1.10 ||     4205 |    18825 |     1000 | 3.50e-02 | 2.38e-01 ||    4.375 | 00h00'00
      -1.81 |     1.20 ||     5110 |    17818 |     1001 | 2.72e-02 | 1.96e-01 ||    4.906 | 00h00'00
      -1.71 |     1.30 ||     5944 |    17910 |     1000 | 2.35e-02 | 1.68e-01 ||    5.311 | 00h00'00
      -1.61 |     1.40 ||     7552 |    16692 |     1001 | 1.73e-02 | 1.33e-01 ||    5.988 | 00h00'00
      -1.51 |     1.50 ||     9611 |    16462 |     1000 | 1.34e-02 | 1.04e-01 ||    6.856 | 00h00'00
      -1.41 |     1.60 ||    12488 |    16394 |     1000 | 1.03e-02 | 8.01e-02 ||    7.494 | 00h00'00
      -1.31 |     1.70 ||    15273 |    15607 |     1001 | 7.98e-03 | 6.55e-02 ||    7.304 | 00h00'00
      -1.21 |     1.80 ||    20290 |    15529 |     1000 | 5.98e-03 | 4.93e-02 ||    8.719 | 00h00'00
      -1.11 |     1.90 ||    27668 |    14961 |     1001 | 4.22e-03 | 3.62e-02 ||    9.388 | 00h00'00
      -1.01 |     2.00 ||    39341 |    14855 |     1000 | 2.95e-03 | 2.54e-02 ||    9.826 | 00h00'00
      -0.91 |     2.10 ||    53702 |    14359 |     1000 | 2.09e-03 | 1.86e-02 ||   10.086 | 00h00'00
      -0.81 |     2.20 ||    76038 |    14372 |     1000 | 1.48e-03 | 1.32e-02 ||   10.538 | 00h00'00
      -0.71 |     2.30 ||   105934 |    14096 |     1000 | 1.04e-03 | 9.44e-03 ||   10.506 | 00h00'01
      -0.61 |     2.40 ||   156375 |    13085 |     1000 | 6.54e-04 | 6.39e-03 ||   11.146 | 00h00'01
      -0.51 |     2.50 ||   229625 |    12648 |     1000 | 4.30e-04 | 4.35e-03 ||   11.295 | 00h00'02
      -0.41 |     2.60 ||   355926 |    12530 |     1000 | 2.75e-04 | 2.81e-03 ||   11.374 | 00h00'04
      -0.31 |     2.70 ||   489030 |    11835 |     1000 | 1.89e-04 | 2.04e-03 ||   11.323 | 00h00'05
      -0.21 |     2.80 ||   736903 |    11306 |     1000 | 1.20e-04 | 1.36e-03 ||   11.486 | 00h00'08
      -0.11 |     2.90 ||  1184434 |    10960 |     1000 | 7.23e-05 | 8.44e-04 ||   11.509 | 00h00'13
      -0.01 |     3.00 ||  1884149 |    10622 |     1000 | 4.40e-05 | 5.31e-04 ||   11.534 | 00h00'20
       0.09 |     3.10 ||  3083670 |    10381 |     1000 | 2.63e-05 | 3.24e-04 ||   11.577 | 00h00'34
       0.19 |     3.20 ||  4474138 |     9823 |     1000 | 1.72e-05 | 2.24e-04 ||   11.553 | 00h00'49
       0.29 |     3.30 ||  7018514 |     9437 |     1000 | 1.05e-05 | 1.42e-04 ||   11.589 | 00h01'17
       0.39 |     3.40 || 10916908 |     9364 |     1000 | 6.70e-06 | 9.16e-05 ||   11.530 | 00h02'01
       0.49 |     3.50 || 18163571 |     9079 |     1000 | 3.91e-06 | 5.51e-05 ||   11.366 | 00h03'24
       0.59 |     3.60 ||  3165400 |      861 |      100 | 2.13e-06 | 3.16e-05 ||   11.362 | 00h00'35
       0.69 |     3.70 ||  4925856 |      812 |      100 | 1.29e-06 | 2.03e-05 ||   10.584 | 00h00'59
       0.79 |     3.80 ||  7661560 |      813 |      100 | 8.29e-07 | 1.31e-05 ||   10.251 | 00h01'35
       0.89 |     3.90 || 12239840 |      811 |      100 | 5.18e-07 | 8.17e-06 ||   10.634 | 00h02'27


==> figures/fer/small_rm.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||   270358 |  1468488 |    74825 | 4.24e-02 | 2.77e-01 ||   66.702 | 00h00'00
      -1.91 |     1.10 ||   265015 |  1197097 |    62216 | 3.53e-02 | 2.35e-01 ||   65.779 | 00h00'00
      -1.81 |     1.20 ||   272082 |  1011163 |    53562 | 2.90e-02 | 1.97e-01 ||   67.599 | 00h00'00
      -1.71 |     1.30 ||   268231 |   806202 |    43479 | 2.35e-02 | 1.62e-01 ||   66.648 | 00h00'00
      -1.61 |     1.40 ||   269587 |   648795 |    35591 | 1.88e-02 | 1.32e-01 ||   66.986 | 00h00'00
      -1.51 |     1.50 ||   269798 |   512644 |    28641 | 1.48e-02 | 1.06e-01 ||   66.758 | 00h00'00
      -1.41 |     1.60 ||   273402 |   403612 |    22932 | 1.15e-02 | 8.39e-02 ||   67.502 | 00h00'00
      -1.31 |     1.70 ||   268995 |   304789 |    17655 | 8.85e-03 | 6.56e-02 ||   66.423 | 00h00'00
      -1.21 |     1.80 ||   274529 |   234911 |    13854 | 6.69e-03 | 5.05e-02 ||   68.204 | 00h00'00
      -1.11 |     1.90 ||   268812 |   169673 |    10234 | 4.93e-03 | 3.81e-02 ||   66.704 | 00h00'00
      -1.01 |     2.00 ||   270666 |   124611 |     7663 | 3.60e-03 | 2.83e-02 ||   67.054 | 00h00'00
      -0.91 |     2.10 ||   272381 |    91128 |     5668 | 2.61e-03 | 2.08e-02 ||   67.633 | 00h00'00
      -0.81 |     2.20 ||   271793 |    65146 |     4106 | 1.87e-03 | 1.51e-02 ||   67.068 | 00h00'00
      -0.71 |     2.30 ||   271803 |    44887 |     2894 | 1.29e-03 | 1.06e-02 ||   67.553 | 00h00'00
      -0.61 |     2.40 ||   273976 |    31641 |     2068 | 9.02e-04 | 7.55e-03 ||   68.044 | 00h00'00
      -0.51 |     2.50 ||   269223 |    21095 |     1395 | 6.12e-04 | 5.18e-03 ||   66.741 | 00h00'00
      -0.41 |     2.60 ||   548405 |    28470 |     1948 | 4.06e-04 | 3.55e-03 ||   69.102 | 00h00'01
      -0.31 |     2.70 ||   553434 |    19254 |     1358 | 2.72e-04 | 2.45e-03 ||   69.757 | 00h00'01
      -0.21 |     2.80 ||   836692 |    19164 |     1387 | 1.79e-04 | 1.66e-03 ||   70.678 | 00h00'01
      -0.11 |     2.90 ||  1121469 |    16736 |     1242 | 1.17e-04 | 1.11e-03 ||   71.146 | 00h00'02
      -0.01 |     3.00 ||  1684263 |    15628 |     1208 | 7.25e-05 | 7.17e-04 ||   71.422 | 00h00'03
       0.09 |     3.10 ||  2256826 |    12840 |     1040 | 4.44e-05 | 4.61e-04 ||   71.873 | 00h00'04
       0.19 |     3.20 ||  3662966 |    12412 |     1042 | 2.65e-05 | 2.84e-04 ||   71.951 | 00h00'06
       0.29 |     3.30 ||  5651803 |    11669 |     1030 | 1.61e-05 | 1.82e-04 ||   72.226 | 00h00'10
       0.39 |     3.40 ||  1120505 |     1457 |      134 | 1.02e-05 | 1.20e-04 ||   71.163 | 00h00'02
       0.49 |     3.50 ||  1395238 |     1038 |      101 | 5.81e-06 | 7.24e-05 ||   70.889 | 00h00'02
       0.59 |     3.60 ||  2534473 |     1168 |      113 | 3.60e-06 | 4.46e-05 ||   71.828 | 00h00'04
       0.69 |     3.70 ||  3947231 |     1023 |      106 | 2.02e-06 | 2.69e-05 ||   72.006 | 00h00'07
       0.79 |     3.80 ||  5957204 |     1047 |      107 | 1.37e-06 | 1.80e-05 ||   72.508 | 00h00'10
       0.89 |     3.90 ||  9278331 |      894 |      101 | 7.53e-07 | 1.09e-05 ||   71.905 | 00h00'16


==> figures/fer/small_worst.csv <==
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT
      -2.01 |     1.00 ||     2031 |    10882 |     1002 | 4.19e-02 | 4.93e-01 ||    1.543 | 00h00'00
      -1.91 |     1.10 ||     2279 |    10094 |     1002 | 3.46e-02 | 4.40e-01 ||    2.982 | 00h00'00
      -1.81 |     1.20 ||     2399 |    10431 |     1002 | 3.40e-02 | 4.18e-01 ||    3.120 | 00h00'00
      -1.71 |     1.30 ||     2726 |     9570 |     1003 | 2.74e-02 | 3.68e-01 ||    3.338 | 00h00'00
      -1.61 |     1.40 ||     2964 |     9138 |     1002 | 2.41e-02 | 3.38e-01 ||    3.566 | 00h00'00
      -1.51 |     1.50 ||     3327 |     8590 |     1000 | 2.02e-02 | 3.01e-01 ||    3.924 | 00h00'00
      -1.41 |     1.60 ||     3889 |     7878 |     1000 | 1.58e-02 | 2.57e-01 ||    4.257 | 00h00'00
      -1.31 |     1.70 ||     4432 |     7744 |     1000 | 1.37e-02 | 2.26e-01 ||    4.756 | 00h00'00
      -1.21 |     1.80 ||     5253 |     7227 |     1001 | 1.07e-02 | 1.91e-01 ||    5.263 | 00h00'00
      -1.11 |     1.90 ||     5666 |     6798 |     1001 | 9.37e-03 | 1.77e-01 ||    5.444 | 00h00'00
      -1.01 |     2.00 ||     6988 |     6639 |     1000 | 7.42e-03 | 1.43e-01 ||    6.147 | 00h00'00
      -0.91 |     2.10 ||     8164 |     6019 |     1000 | 5.76e-03 | 1.22e-01 ||    6.146 | 00h00'00
      -0.81 |     2.20 ||     9787 |     5816 |     1000 | 4.64e-03 | 1.02e-01 ||    6.924 | 00h00'00
      -0.71 |     2.30 ||    10722 |     5503 |     1001 | 4.01e-03 | 9.34e-02 ||    7.474 | 00h00'00
      -0.61 |     2.40 ||    13769 |     5448 |     1001 | 3.09e-03 | 7.27e-02 ||    8.567 | 00h00'00
      -0.51 |     2.50 ||    15462 |     5179 |     1000 | 2.62e-03 | 6.47e-02 ||    8.343 | 00h00'00
      -0.41 |     2.60 ||    18917 |     5024 |     1000 | 2.07e-03 | 5.29e-02 ||    9.381 | 00h00'00
      -0.31 |     2.70 ||    22330 |     4882 |     1000 | 1.71e-03 | 4.48e-02 ||    9.737 | 00h00'00
      -0.21 |     2.80 ||    26555 |     4878 |     1000 | 1.44e-03 | 3.77e-02 ||    9.813 | 00h00'00
      -0.11 |     2.90 ||    34413 |     4591 |     1000 | 1.04e-03 | 2.91e-02 ||   10.762 | 00h00'00
      -0.01 |     3.00 ||    40142 |     4466 |     1000 | 8.69e-04 | 2.49e-02 ||   11.693 | 00h00'00
       0.09 |     3.10 ||    49793 |     4465 |     1000 | 7.01e-04 | 2.01e-02 ||   11.302 | 00h00'00
       0.19 |     3.20 ||    57828 |     4274 |     1000 | 5.77e-04 | 1.73e-02 ||   11.691 | 00h00'00
       0.29 |     3.30 ||    72577 |     4185 |     1000 | 4.50e-04 | 1.38e-02 ||   12.400 | 00h00'00
       0.39 |     3.40 ||    89546 |     4188 |     1000 | 3.65e-04 | 1.12e-02 ||   12.185 | 00h00'00
       0.49 |     3.50 ||   109854 |     4203 |     1000 | 2.99e-04 | 9.10e-03 ||   12.427 | 00h00'01
       0.59 |     3.60 ||   135312 |     4209 |     1001 | 2.43e-04 | 7.40e-03 ||   12.146 | 00h00'01
       0.69 |     3.70 ||   162941 |     4160 |     1000 | 1.99e-04 | 6.14e-03 ||   13.173 | 00h00'01
       0.79 |     3.80 ||   223599 |     4075 |     1000 | 1.42e-04 | 4.47e-03 ||   14.039 | 00h00'02
       0.89 |     3.90 ||   267531 |     4171 |     1000 | 1.22e-04 | 3.74e-03 ||   13.022 | 00h00'02
       0.99 |     4.00 ||    35198 |      424 |      100 | 9.41e-05 | 2.84e-03 ||    8.414 | 00h00'00
       1.09 |     4.10 ||    41712 |      405 |      100 | 7.59e-05 | 2.40e-03 ||   10.158 | 00h00'00
       1.19 |     4.20 ||    55148 |      422 |      100 | 5.98e-05 | 1.81e-03 ||   10.626 | 00h00'00
       1.29 |     4.30 ||    74634 |      400 |      100 | 4.19e-05 | 1.34e-03 ||   10.163 | 00h00'00
       1.39 |     4.40 ||    95328 |      422 |      100 | 3.46e-05 | 1.05e-03 ||   11.217 | 00h00'01
       1.49 |     4.50 ||   119321 |      382 |      100 | 2.50e-05 | 8.38e-04 ||   11.363 | 00h00'01
       1.59 |     4.60 ||   170298 |      381 |      100 | 1.75e-05 | 5.87e-04 ||   11.791 | 00h00'01
       1.69 |     4.70 ||   224546 |      393 |      100 | 1.37e-05 | 4.45e-04 ||   11.953 | 00h00'02
       1.79 |     4.80 ||   291341 |      373 |      100 | 1.00e-05 | 3.43e-04 ||   10.790 | 00h00'03
       1.89 |     4.90 ||   391796 |      419 |      100 | 8.35e-06 | 2.55e-04 ||   15.042 | 00h00'03
       1.99 |     5.00 ||   478532 |      395 |      100 | 6.45e-06 | 2.09e-04 ||   15.057 | 00h00'04
       2.09 |     5.10 ||   763987 |      414 |      100 | 4.23e-06 | 1.31e-04 ||   15.054 | 00h00'06
       2.19 |     5.20 ||   961472 |      381 |      100 | 3.10e-06 | 1.04e-04 ||   14.818 | 00h00'08
       2.29 |     5.30 ||  1141961 |      412 |      100 | 2.82e-06 | 8.76e-05 ||   15.167 | 00h00'09
       2.39 |     5.40 ||  1575388 |      410 |      100 | 2.03e-06 | 6.35e-05 ||   15.406 | 00h00'13
       2.49 |     5.50 ||  2022059 |      404 |      100 | 1.56e-06 | 4.95e-05 ||   15.569 | 00h00'16
       2.59 |     5.60 ||  3397760 |      412 |      100 | 9.47e-07 | 2.94e-05 ||   15.743 | 00h00'27
       2.69 |     5.70 ||  4171306 |      384 |      100 | 7.19e-07 | 2.40e-05 ||   14.990 | 00h00'35
       2.79 |     5.80 ||  7348216 |      413 |      100 | 4.39e-07 | 1.36e-05 ||   15.947 | 00h00'58
       2.89 |     5.90 ||  8639850 |      403 |      100 | 3.64e-07 | 1.16e-05 ||   15.716 | 00h01'10
       2.99 |     6.00 || 12638638 |      384 |      100 | 2.37e-07 | 7.91e-06 ||   15.634 | 00h01'43
       3.09 |     6.10 || 21273500 |      411 |      100 | 1.51e-07 | 4.70e-06 ||   18.750 | 00h02'25


==> figures/gaps.csv <==
gap, avgl, worstl, conf_avgl, conf_worstl, avgs, worsts, conf_avgs, conf_worsts
2, 1.0547999, 1.3215173, 0.0006638787028537301, 0.01572560294016118, 1.0264802, 1.2643565, 0.0005398847264885849, 0.035399700992197816 
3, 1.0543245, 1.3144481, 0.000332833315353552, 0.015020778243411905, 1.02622, 1.2642106, 0.0003379075410430742, 0.02827924364567585 
4, 1.0545846, 1.3116404, 0.0003716306426531194, 0.010461869453145116, 1.0272444, 1.309345, 0.0007098996439884361, 0.0682270047849906 
5, 1.0544783, 1.3294032, 0.0002759732916017143, 0.01579143482037132, 1.027202, 1.2912651, 0.0008315276590834681, 0.02949179107602765
6, 1.0544145, 1.3253357, 0.0005844939196748189, 0.01967781085786509, 1.0264082, 1.2678747, 0.0003541334246538492, 0.022423098277931094

==> figures/sizes.csv <==
size, avgl, worstl, conf_avgl, conf_worstl, avgs, worsts, conf_avgs, conf_worsts
5, 1.1028793, 1.6122568, 0.0034688149721083033, 0.04531888199341755, 1.0373743, 1.8151505, 0.0008617571255682626, 0.08728738157508537
10, 1.0794803, 1.4864912, 0.003609481074459186, 0.040962486211359055, 1.0296695, 1.5093147, 0.000781873859820441, 0.10913709610215858
20, 1.0625058, 1.3705819, 0.0026997778411612834, 0.025055583822410535, 1.0275738, 1.2923629, 0.0009851748002358053, 0.041964426578259
40, 1.0676732, 1.3894303, 0.0008965751426797819, 0.02514622892888651, 1.0272511, 1.2759072, 0.0006976068192337745, 0.03591147248514125
80, 1.0659341, 1.3688743, 0.0004534396883130693, 0.016344261910600646, 1.02674, 1.2487662, 0.0009022939286628666, 0.058216938545574644
160, 1.0586951, 1.3452327, 0.0005529888255811702, 0.01662803987996273, 1.0266721, 1.2359381, 0.0005762802315009228, 0.01666186150917614
320, 1.0539539, 1.326161, 0.00037689831580117077, 0.020563910759333795, 1.0263678, 1.2571852, 0.0006223296377689335, 0.02446342823611403
640, 1.0533227, 1.3226535, 0.0004458646076482045, 0.013923952367110644, 1.0269179, 1.2989258, 0.000851581688232676, 0.043504723790284465

